Improving Latent User Models in Online Social Media

Modern social platforms are characterized by the presence of rich user-behavior data associated with the publication, sharing and consumption of textual content. Users interact with content and with each other in a complex and dynamic social environment while simultaneously evolving over time. In order to effectively characterize users and predict their future behavior in such a setting, it is necessary to overcome several challenges. Content heterogeneity and temporal inconsistency of behavior data result in severe sparsity at the user level. In this paper, we propose a novel mutual-enhancement framework to simultaneously partition and learn latent activity profiles of users. We propose a flexible user partitioning approach to effectively discover rare behaviors and tackle user-level sparsity. We extensively evaluate the proposed framework on massive datasets from real-world platforms including Q&A networks and interactive online courses (MOOCs). Our results indicate significant gains over state-of-the-art behavior models ( 15% avg ) in a varied range of tasks and our gains are further magnified for users with limited interaction data. The proposed algorithms are amenable to parallelization, scale linearly in the size of datasets, and provide flexibility to model diverse facets of user behavior.

==> data/aucvalues.csv <==
Dataset,Quartile,CMAP,FEMA,LadFG,BLDA
1,1,0.6517,0.5714,0.5836,0.5515
1,2,0.7286,0.6398,0.6543,0.6431
1,3,0.8462,0.7962,0.8034,0.741
1,4,0.9446,0.8933,0.9498,0.91
2,1,0.6478,0.5935,0.6102,0.5409
2,2,0.697,0.6236,0.6713,0.6157
2,3,0.8533,0.7152,0.7897,0.7564
2,4,0.9489,0.8857,0.913,0.8868
3,1,0.6891,0.5983,0.6056,0.5631
3,2,0.7272,0.6513,0.7057,0.6388
3,3,0.8431,0.7648,0.8059,0.7618
3,4,0.9552,0.9127,0.9408,0.905
4,1,0.6652,0.6428,0.6075,0.5636
4,2,0.7246,0.6828,0.6722,0.6781
4,3,0.8517,0.8045,0.7646,0.8164
4,4,0.9299,0.9436,0.917,0.9318
5,1,0.7366,0.6453,0.6689,0.6174
5,2,0.7618,0.6808,0.7274,0.7196
5,3,0.8712,0.8361,0.8197,0.8063
5,4,0.9628,0.9452,0.9187,0.9296
6,1,0.6742,0.6175,0.6389,0.5636
6,2,0.7573,0.6942,0.7047,0.7054
6,3,0.8903,0.8164,0.8578,0.8265
6,4,0.9403,0.9052,0.9187,0.8912
7,1,0.6816,0.6203,0.6172,0.5802
7,2,0.7151,0.6875,0.7147,0.6918
7,3,0.8617,0.7761,0.8098,0.7818
7,4,0.9267,0.9101,0.8986,0.8851
8,1,0.6317,0.5716,0.5836,0.5917
8,2,0.7706,0.6798,0.7021,0.7206
8,3,0.8278,0.7601,0.7512,0.7236
8,4,0.9408,0.9068,0.9236,0.9183
9,1,0.6785,0.5684,0.6163,0.6062
9,2,0.7481,0.6815,0.6813,0.6506
9,3,0.8713,0.7961,0.8498,0.8154
9,4,0.9511,0.9256,0.9467,0.9095
10,1,0.7222,0.5837,0.6135,0.6235
10,2,0.7342,0.6613,0.7147,0.6906
10,3,0.8408,0.7861,0.8198,0.7665
10,4,0.9374,0.9152,0.8987,0.9206
11,1,0.7154,0.6572,0.6279,0.6179
11,2,0.7681,0.6875,0.7147,0.6906
11,3,0.8634,0.8061,0.8298,0.7965
11,4,0.9128,0.8858,0.9273,0.9148
12,1,0.7378,0.6483,0.6903,0.6023
12,2,0.7201,0.6517,0.6843,0.6506
12,3,0.8801,0.8153,0.8365,0.7913
12,4,0.9508,0.8748,0.9381,0.9295
13,1,0.6861,0.6426,0.6126,0.6654
13,2,0.7415,0.6675,0.6847,0.6906
13,3,0.8608,0.7961,0.8598,0.7865
13,4,0.9321,0.9052,0.9187,0.9301
14,1,0.6481,0.5918,0.6121,0.5806
14,2,0.7734,0.6987,0.7163,0.6831
14,3,0.8813,0.8645,0.8261,0.8308
14,4,0.9527,0.9156,0.9245,0.918


==> data/conv.csv <==
1,1,0.713
1,1.5,0.765
1,2,0.792
1,2.5,0.815
1,3,0.824
1,3.5,0.831
1,4,0.835
1,4.5,0.838
1,5,0.84
1,5.5,0.842
1,6,0.843
1,6.5,0.844
1,7,0.844
1,7.5,0.845
1,8,0.846
1,8.5,0.845
1,9,0.846
2,1,0.739
2,1.5,0.776
2,2,0.798
2,2.5,0.803
2,3,0.812
2,3.5,0.831
2,4,0.84
2,4.5,0.853
2,5,0.865
2,5.5,0.864
2,6,0.867
2,6.5,0.868
2,7,0.867
2,7.5,0.868
2,8,0.87
2,8.5,0.87
2,9,0.871
3,1,0.742
3,1.5,0.776
3,2,0.781
3,2.5,0.803
3,3,0.816
3,3.5,0.821
3,4,0.833
3,4.5,0.836
3,5,0.841
3,5.5,0.849
3,6,0.853
3,6.5,0.852
3,7,0.854
3,7.5,0.856
3,8,0.855
3,8.5,0.855
3,9,0.856
4,1,0.726
4,1.5,0.759
4,2,0.781
4,2.5,0.794
4,3,0.804
4,3.5,0.815
4,4,0.826
4,4.5,0.833
4,5,0.84
4,5.5,0.848
4,6,0.851
4,6.5,0.856
4,7,0.859
4,7.5,0.858
4,8,0.86
4,8.5,0.861
4,9,0.861
5,1,0.713
5,1.5,0.773
5,2,0.785
5,2.5,0.798
5,3,0.812
5,3.5,0.82
5,4,0.827
5,4.5,0.832
5,5,0.843
5,5.5,0.84
5,6,0.852
5,6.5,0.848
5,7,0.853
5,7.5,0.856
5,8,0.855
5,8.5,0.855
5,9,0.858
6,1,0.727
6,1.5,0.768
6,2,0.773
6,2.5,0.786
6,3,0.799
6,3.5,0.803
6,4,0.815
6,4.5,0.818
6,5,0.821
6,5.5,0.824
6,6,0.831
6,6.5,0.829
6,7,0.837
6,7.5,0.836
6,8,0.838
6,8.5,0.841
6,9,0.839

==> data/convergence.txt <==
Gibbs Iterations(x100) vs AUC
Dataset 1
1.00	0.713
1.50	0.765
2.00	0.792
2.50	0.815
3.00	0.824
3.50	0.831
4.00	0.835
4.50	0.838
5.00	0.840
5.50	0.842
6.00	0.843
6.50	0.844
7.00	0.844
7.50	0.845
8.00	0.846
8.50	0.845
9.00	0.846

Dataset 2
1.00	0.739
1.50	0.776
2.00	0.798
2.50	0.803
3.00	0.812
3.50	0.831
4.00	0.840
4.50	0.853
5.00	0.865
5.50	0.864
6.00	0.867
6.50	0.868
7.00	0.867
7.50	0.868
8.00	0.870
8.50	0.870
9.00	0.871

Dataset 3
1.00	0.742
1.50	0.776
2.00	0.781
2.50	0.803
3.00	0.816
3.50	0.821
4.00	0.833
4.50	0.836
5.00	0.841
5.50	0.849
6.00	0.853
6.50	0.852
7.00	0.854
7.50	0.856
8.00	0.855
8.50	0.855
9.00	0.856

Dataset 4
1.00	0.726
1.50	0.759
2.00	0.781
2.50	0.794
3.00	0.804
3.50	0.815
4.00	0.826
4.50	0.833
5.00	0.840
5.50	0.848
6.00	0.851
6.50	0.856
7.00	0.859
7.50	0.858
8.00	0.860
8.50	0.861
9.00	0.861

Dataset 5
1.00	0.713
1.50	0.773
2.00	0.785
2.50	0.798
3.00	0.812
3.50	0.820
4.00	0.827
4.50	0.832
5.00	0.843
5.50	0.840
6.00	0.852
6.50	0.848
7.00	0.853
7.50	0.856
8.00	0.855
8.50	0.855
9.00	0.858

Dataset 6
1.00	0.727
1.50	0.768
2.00	0.773
2.50	0.786
3.00	0.799
3.50	0.803
4.00	0.815
4.50	0.818
5.00	0.821
5.50	0.824
6.00	0.831
6.50	0.829
7.00	0.837
7.50	0.836
8.00	0.838
8.50	0.841
9.00	0.839


==> data/d2.txt <==
1	0.0829	0.1001	0.1172
2	0.0733	0.0949	0.1077
3	0.0729	0.0811	0.0976
4	0.0710	0.0789	0.0784
5	0.0689	0.0705	0.0741
6	0.0678	0.0679	0.0660
7	0.0572	0.0590	0.0608
8	0.0530	0.0575	0.0572
9	0.0527	0.0573	0.0520
10	0.0525	0.0543	0.0508
11	0.0481	0.0505	0.0486
12	0.0454	0.0384	0.0458
13	0.0441	0.0357	0.0284
14	0.0407	0.0334	0.0275
15	0.0393	0.0312	0.0224
16	0.0371	0.0233	0.0210
17	0.0292	0.0203	0.0186
18	0.0267	0.0188	0.0167
19	0.0227	0.0176	0.0081
20	0.0145	0.0103	0.0011

==> data/d_value.txt <==
y-axis: fraction of users assigned to the profile
Profile Number (sorted by Frequency), delta = 0.4,0.3,0.2
1	0.0829	0.1001	0.1172
2	0.0733	0.0949	0.1077
3	0.0729	0.0811	0.0976
4	0.0710	0.0789	0.0784
5	0.0689	0.0705	0.0741
6	0.0678	0.0679	0.0660
7	0.0572	0.0590	0.0608
8	0.0530	0.0575	0.0572
9	0.0527	0.0573	0.0520
10	0.0525	0.0543	0.0508
11	0.0481	0.0505	0.0486
12	0.0454	0.0384	0.0458
13	0.0441	0.0357	0.0284
14	0.0407	0.0334	0.0275
15	0.0393	0.0312	0.0224
16	0.0371	0.0233	0.0210
17	0.0292	0.0203	0.0186
18	0.0267	0.0188	0.0167
19	0.0227	0.0176	0.0081
20	0.0145	0.0103	0.0011

==> data/interaction_count.csv <==
Ask-Ubuntu,1,0.433716788
Ask-Ubuntu,2,0.162657409
Ask-Ubuntu,3,0.094116579
Ask-Ubuntu,4,0.061207542
Ask-Ubuntu,5,0.042670115
Ask-Ubuntu,6,0.031924307
Ask-Ubuntu,7,0.023837724
Ask-Ubuntu,8,0.018065482
Ask-Ubuntu,9,0.015288272
Ask-Ubuntu,10,0.012025503
Ask-Ubuntu,11,0.009488803
Ask-Ubuntu,12,0.008581218
Ask-Ubuntu,13,0.007192612
Ask-Ubuntu,14,0.005758628
Ask-Ubuntu,15,0.005400132
Ask-Ubuntu,16,0.004592381
Ask-Ubuntu,17,0.004129512
Ask-Ubuntu,18,0.003562272
Ask-Ubuntu,19,0.003190162
Ask-Ubuntu,20,0.002790824
Ask-Ubuntu,21,0.002518549
Ask-Ubuntu,22,0.00234157
Ask-Ubuntu,23,0.002305266
Ask-Ubuntu,24,0.001901391
Ask-Ubuntu,25,0.001765253
Ask-Ubuntu,26,0.00172895
Ask-Ubuntu,27,0.00148844
Ask-Ubuntu,28,0.001388605
Ask-Ubuntu,29,0.001184399
Ask-Ubuntu,30,0.00107095
Ask-Ubuntu,31,0.001089102
Ask-Ubuntu,32,0.001084564
Ask-Ubuntu,33,0.000893971
Ask-Ubuntu,34,0.000943889
Ask-Ubuntu,35,0.000921199
Ask-Ubuntu,36,0.000871282
Ask-Ubuntu,37,0.000780523
Ask-Ubuntu,38,0.000739682
Ask-Ubuntu,39,0.000694303
Ask-Ubuntu,40,0.000585392
Ask-Ubuntu,41,0.000630772
Ask-Ubuntu,42,0.000617158
Ask-Ubuntu,43,0.000594468
Ask-Ubuntu,44,0.000621696
Ask-Ubuntu,45,0.000530937
Ask-Ubuntu,46,0.000526399
Ask-Ubuntu,47,0.000381186
Ask-Ubuntu,48,0.000385724
Ask-Ubuntu,49,0.000435641
Ask-Ubuntu,50,0.000422027
Ask-Ubuntu,51,0.000335807
Ask-Ubuntu,52,0.000412951
Ask-Ubuntu,53,0.000403875
Ask-Ubuntu,54,0.00034942
Ask-Ubuntu,55,0.000335807
Ask-Ubuntu,56,0.00034942
Ask-Ubuntu,57,0.000331269
Ask-Ubuntu,58,0.000276813
Ask-Ubuntu,59,0.000317655
Ask-Ubuntu,60,0.000294965
Ask-Ubuntu,61,0.000290427
Ask-Ubuntu,62,0.000281351
Ask-Ubuntu,63,0.000245048
Ask-Ubuntu,64,0.000190593
Ask-Ubuntu,65,0.000285889
Ask-Ubuntu,66,0.0002632
Ask-Ubuntu,67,0.000181517
Ask-Ubuntu,68,0.000208745
Ask-Ubuntu,69,0.000258662
Ask-Ubuntu,70,0.000204207
Ask-Ubuntu,71,0.000195131
Ask-Ubuntu,72,0.000158827
Ask-Ubuntu,73,0.000181517
Ask-Ubuntu,74,0.000190593
Ask-Ubuntu,75,0.000172441
Ask-Ubuntu,76,0.000104372
Ask-Ubuntu,77,0.000154289
Ask-Ubuntu,78,0.000204207
Ask-Ubuntu,79,0.000145214
Ask-Ubuntu,80,0.0001316
Ask-Ubuntu,81,0.0001316
Ask-Ubuntu,82,0.000127062
Ask-Ubuntu,83,0.000117986
Ask-Ubuntu,84,7.71E-05
Ask-Ubuntu,85,0.0001316
Ask-Ubuntu,86,0.000104372
Ask-Ubuntu,87,0.000104372
Ask-Ubuntu,88,0.000158827
Ask-Ubuntu,89,0.000122524
Ask-Ubuntu,90,0.000113448
Ask-Ubuntu,91,0.00010891
Ask-Ubuntu,92,0.000122524
Ask-Ubuntu,93,0.000117986
Ask-Ubuntu,94,0.000136138
Ask-Ubuntu,95,0.000122524
Ask-Ubuntu,96,0.000117986
Ask-Ubuntu,97,8.62E-05
Ask-Ubuntu,98,0.000122524
Ask-Ubuntu,99,8.62E-05
Ask-Ubuntu,100,6.81E-05
Ask-Ubuntu,101,0.000117986
Ask-Ubuntu,102,8.62E-05
Ask-Ubuntu,103,6.35E-05
Ask-Ubuntu,104,6.81E-05
Ask-Ubuntu,105,6.81E-05
Ask-Ubuntu,106,9.53E-05
Ask-Ubuntu,107,8.62E-05
Ask-Ubuntu,108,6.35E-05
Ask-Ubuntu,109,9.98E-05
Ask-Ubuntu,110,8.62E-05
Ask-Ubuntu,111,6.81E-05
Ask-Ubuntu,112,9.98E-05
Ask-Ubuntu,113,5.45E-05
Ask-Ubuntu,114,4.08E-05
Ask-Ubuntu,115,6.81E-05
Ask-Ubuntu,116,5.90E-05
Ask-Ubuntu,117,6.81E-05
Ask-Ubuntu,118,5.90E-05
Ask-Ubuntu,119,7.71E-05
Ask-Ubuntu,120,0.000104372
Ask-Ubuntu,121,8.17E-05
Ask-Ubuntu,122,4.99E-05
Ask-Ubuntu,123,4.54E-05
Ask-Ubuntu,124,4.99E-05
Ask-Ubuntu,125,5.45E-05
Ask-Ubuntu,126,5.45E-05
Ask-Ubuntu,127,7.26E-05
Ask-Ubuntu,128,4.54E-05
Ask-Ubuntu,129,4.08E-05
Ask-Ubuntu,130,5.45E-05
Ask-Ubuntu,131,3.18E-05
Ask-Ubuntu,132,3.63E-05
Ask-Ubuntu,133,5.45E-05
Ask-Ubuntu,134,7.26E-05
Ask-Ubuntu,135,3.18E-05
Ask-Ubuntu,136,3.63E-05
Ask-Ubuntu,137,4.54E-05
Ask-Ubuntu,138,3.63E-05
Ask-Ubuntu,139,3.18E-05
Ask-Ubuntu,140,4.99E-05
Ask-Ubuntu,141,5.45E-05
Ask-Ubuntu,142,6.81E-05
Ask-Ubuntu,143,4.08E-05
Ask-Ubuntu,144,9.08E-06
Ask-Ubuntu,145,5.45E-05
Ask-Ubuntu,146,5.45E-05
Ask-Ubuntu,147,3.63E-05
Ask-Ubuntu,148,4.08E-05
Ask-Ubuntu,149,4.54E-05
Ask-Ubuntu,150,5.45E-05
Ask-Ubuntu,151,5.90E-05
Ask-Ubuntu,152,2.27E-05
Ask-Ubuntu,153,3.18E-05
Ask-Ubuntu,154,3.18E-05
Ask-Ubuntu,155,3.63E-05
Ask-Ubuntu,156,1.82E-05
Ask-Ubuntu,157,2.72E-05
Ask-Ubuntu,158,4.08E-05
Ask-Ubuntu,159,2.27E-05
Ask-Ubuntu,160,1.82E-05
Ask-Ubuntu,161,2.72E-05
Ask-Ubuntu,162,4.54E-05
Ask-Ubuntu,163,4.99E-05
Ask-Ubuntu,164,3.63E-05
Ask-Ubuntu,165,2.27E-05
Ask-Ubuntu,166,3.18E-05
Ask-Ubuntu,167,3.63E-05
Ask-Ubuntu,168,3.18E-05
Ask-Ubuntu,169,1.36E-05
Ask-Ubuntu,170,4.08E-05
Ask-Ubuntu,171,2.72E-05
Ask-Ubuntu,172,4.54E-05
Ask-Ubuntu,173,4.99E-05
Ask-Ubuntu,174,6.35E-05
Ask-Ubuntu,175,2.27E-05
Ask-Ubuntu,176,9.08E-06
Ask-Ubuntu,177,3.63E-05
Ask-Ubuntu,178,9.08E-06
Ask-Ubuntu,179,2.72E-05
Ask-Ubuntu,180,1.82E-05
Ask-Ubuntu,181,2.27E-05
Ask-Ubuntu,182,2.72E-05
Ask-Ubuntu,183,2.27E-05
Ask-Ubuntu,184,1.82E-05
Ask-Ubuntu,185,3.18E-05
Ask-Ubuntu,186,9.08E-06
Ask-Ubuntu,187,2.72E-05
Ask-Ubuntu,188,3.18E-05
Ask-Ubuntu,189,9.08E-06
Ask-Ubuntu,190,2.27E-05
Ask-Ubuntu,191,4.99E-05
Ask-Ubuntu,192,2.27E-05
Ask-Ubuntu,193,2.72E-05
Ask-Ubuntu,194,1.82E-05
Ask-Ubuntu,195,3.63E-05
Ask-Ubuntu,196,3.63E-05
Ask-Ubuntu,197,9.08E-06
Ask-Ubuntu,198,2.72E-05
Ask-Ubuntu,199,1.82E-05
Ask-Ubuntu,200,1.82E-05
Ask-Ubuntu,201,2.72E-05
Ask-Ubuntu,202,2.27E-05
Ask-Ubuntu,203,1.82E-05
Ask-Ubuntu,204,2.27E-05
Ask-Ubuntu,205,9.08E-06
Ask-Ubuntu,206,1.82E-05
Ask-Ubuntu,207,4.08E-05
Ask-Ubuntu,208,1.82E-05
Ask-Ubuntu,209,1.36E-05
Ask-Ubuntu,210,3.18E-05
Ask-Ubuntu,211,2.27E-05
Ask-Ubuntu,212,4.54E-06
Ask-Ubuntu,213,4.54E-06
Ask-Ubuntu,214,1.82E-05
Ask-Ubuntu,215,9.08E-06
Ask-Ubuntu,216,1.82E-05
Ask-Ubuntu,217,1.36E-05
Ask-Ubuntu,218,2.27E-05
Ask-Ubuntu,219,1.82E-05
Ask-Ubuntu,220,9.08E-06
Ask-Ubuntu,221,2.27E-05
Ask-Ubuntu,222,3.18E-05
Ask-Ubuntu,223,1.82E-05
Ask-Ubuntu,224,1.82E-05
Ask-Ubuntu,225,9.08E-06
Ask-Ubuntu,226,3.18E-05
Ask-Ubuntu,227,9.08E-06
Ask-Ubuntu,228,1.36E-05
Ask-Ubuntu,229,4.54E-06
Ask-Ubuntu,230,4.54E-06
Ask-Ubuntu,231,4.54E-06
Ask-Ubuntu,232,4.54E-06
Ask-Ubuntu,233,9.08E-06
Ask-Ubuntu,234,1.82E-05
Ask-Ubuntu,235,1.36E-05
Ask-Ubuntu,236,9.08E-06
Ask-Ubuntu,237,1.82E-05
Ask-Ubuntu,238,1.82E-05
Ask-Ubuntu,239,4.54E-06
Ask-Ubuntu,240,1.36E-05
Ask-Ubuntu,241,2.27E-05
Ask-Ubuntu,242,2.72E-05
Ask-Ubuntu,243,1.82E-05
Ask-Ubuntu,244,1.36E-05
Ask-Ubuntu,246,4.54E-06
Ask-Ubuntu,247,2.27E-05
Ask-Ubuntu,248,1.36E-05
Ask-Ubuntu,249,2.72E-05
Ask-Ubuntu,250,1.82E-05
Ask-Ubuntu,251,1.82E-05
Ask-Ubuntu,252,1.36E-05
Ask-Ubuntu,253,1.36E-05
Ask-Ubuntu,255,9.08E-06
Ask-Ubuntu,256,4.54E-06
Ask-Ubuntu,257,1.36E-05
Ask-Ubuntu,258,2.72E-05
Ask-Ubuntu,259,2.27E-05
Ask-Ubuntu,260,1.82E-05
Ask-Ubuntu,261,1.36E-05
Ask-Ubuntu,262,9.08E-06
Ask-Ubuntu,263,2.72E-05
Ask-Ubuntu,264,4.54E-06
Ask-Ubuntu,265,2.72E-05
Ask-Ubuntu,266,1.36E-05
Ask-Ubuntu,267,2.27E-05
Ask-Ubuntu,268,4.54E-06
Ask-Ubuntu,270,1.36E-05
Ask-Ubuntu,271,1.36E-05
Ask-Ubuntu,272,9.08E-06
Ask-Ubuntu,273,1.82E-05
Ask-Ubuntu,274,4.54E-06
Ask-Ubuntu,275,1.36E-05
Ask-Ubuntu,276,1.82E-05
Ask-Ubuntu,278,4.54E-06
Ask-Ubuntu,279,4.08E-05
Ask-Ubuntu,280,9.08E-06
Ask-Ubuntu,281,2.72E-05
Ask-Ubuntu,282,1.82E-05
Ask-Ubuntu,283,4.54E-06
Ask-Ubuntu,284,9.08E-06
Ask-Ubuntu,285,9.08E-06
Ask-Ubuntu,286,4.54E-06
Ask-Ubuntu,287,9.08E-06
Ask-Ubuntu,288,1.36E-05
Ask-Ubuntu,289,9.08E-06
Ask-Ubuntu,290,1.36E-05
Ask-Ubuntu,291,4.54E-06
Ask-Ubuntu,292,9.08E-06
Ask-Ubuntu,293,4.54E-06
Ask-Ubuntu,294,4.54E-06
Ask-Ubuntu,295,9.08E-06
Ask-Ubuntu,297,4.54E-06
Ask-Ubuntu,298,9.08E-06
Ask-Ubuntu,299,9.08E-06
Ask-Ubuntu,300,1.82E-05
Ask-Ubuntu,301,4.54E-06
Ask-Ubuntu,302,1.82E-05
Ask-Ubuntu,303,4.54E-06
Ask-Ubuntu,306,9.08E-06
Ask-Ubuntu,308,2.72E-05
Ask-Ubuntu,310,1.36E-05
Ask-Ubuntu,311,1.82E-05
Ask-Ubuntu,312,4.54E-06
Ask-Ubuntu,313,4.54E-06
Ask-Ubuntu,314,9.08E-06
Ask-Ubuntu,315,9.08E-06
Ask-Ubuntu,316,1.36E-05
Ask-Ubuntu,317,9.08E-06
Ask-Ubuntu,318,1.36E-05
Ask-Ubuntu,319,9.08E-06
Ask-Ubuntu,320,2.27E-05
Ask-Ubuntu,321,9.08E-06
Ask-Ubuntu,322,1.82E-05
Ask-Ubuntu,324,4.54E-06
Ask-Ubuntu,325,4.54E-06
Ask-Ubuntu,326,9.08E-06
Ask-Ubuntu,327,9.08E-06
Ask-Ubuntu,329,9.08E-06
Ask-Ubuntu,330,4.54E-06
Ask-Ubuntu,331,4.54E-06
Ask-Ubuntu,332,9.08E-06
Ask-Ubuntu,333,1.82E-05
Ask-Ubuntu,335,1.36E-05
Ask-Ubuntu,336,9.08E-06
Ask-Ubuntu,337,1.36E-05
Ask-Ubuntu,338,9.08E-06
Ask-Ubuntu,339,9.08E-06
Ask-Ubuntu,341,4.54E-06
Ask-Ubuntu,342,1.36E-05
Ask-Ubuntu,343,4.54E-06
Ask-Ubuntu,344,9.08E-06
Ask-Ubuntu,345,1.36E-05
Ask-Ubuntu,347,4.54E-06
Ask-Ubuntu,348,9.08E-06
Ask-Ubuntu,349,9.08E-06
Ask-Ubuntu,350,4.54E-06
Ask-Ubuntu,351,4.54E-06
Ask-Ubuntu,352,9.08E-06
Ask-Ubuntu,353,9.08E-06
Ask-Ubuntu,355,4.54E-06
Ask-Ubuntu,357,4.54E-06
Ask-Ubuntu,358,9.08E-06
Ask-Ubuntu,359,9.08E-06
Ask-Ubuntu,361,2.27E-05
Ask-Ubuntu,362,1.36E-05
Ask-Ubuntu,363,2.72E-05
Ask-Ubuntu,365,4.54E-06
Ask-Ubuntu,366,4.54E-06
Ask-Ubuntu,367,4.54E-06
Ask-Ubuntu,368,4.54E-06
Ask-Ubuntu,369,4.54E-06
Ask-Ubuntu,370,1.82E-05
Ask-Ubuntu,372,9.08E-06
Ask-Ubuntu,373,4.54E-06
Ask-Ubuntu,374,4.54E-06
Ask-Ubuntu,375,4.54E-06
Ask-Ubuntu,376,9.08E-06
Ask-Ubuntu,382,9.08E-06
Ask-Ubuntu,383,9.08E-06
Ask-Ubuntu,384,9.08E-06
Ask-Ubuntu,385,1.36E-05
Ask-Ubuntu,389,1.82E-05
Ask-Ubuntu,390,4.54E-06
Ask-Ubuntu,391,9.08E-06
Ask-Ubuntu,392,9.08E-06
Ask-Ubuntu,394,4.54E-06
Ask-Ubuntu,395,4.54E-06
Ask-Ubuntu,396,9.08E-06
Ask-Ubuntu,397,4.54E-06
Ask-Ubuntu,398,4.54E-06
Ask-Ubuntu,399,4.54E-06
Ask-Ubuntu,402,9.08E-06
Ask-Ubuntu,403,9.08E-06
Ask-Ubuntu,405,4.54E-06
Ask-Ubuntu,406,9.08E-06
Ask-Ubuntu,407,9.08E-06
Ask-Ubuntu,408,4.54E-06
Ask-Ubuntu,409,4.54E-06
Ask-Ubuntu,410,4.54E-06
Ask-Ubuntu,411,4.54E-06
Ask-Ubuntu,412,4.54E-06
Ask-Ubuntu,413,4.54E-06
Ask-Ubuntu,415,4.54E-06
Ask-Ubuntu,416,9.08E-06
Ask-Ubuntu,418,1.36E-05
Ask-Ubuntu,419,1.36E-05
Ask-Ubuntu,421,4.54E-06
Ask-Ubuntu,423,1.36E-05
Ask-Ubuntu,424,1.36E-05
Ask-Ubuntu,426,9.08E-06
Ask-Ubuntu,427,1.36E-05
Ask-Ubuntu,429,9.08E-06
Ask-Ubuntu,430,4.54E-06
Ask-Ubuntu,432,4.54E-06
Ask-Ubuntu,433,4.54E-06
Ask-Ubuntu,436,1.36E-05
Ask-Ubuntu,437,4.54E-06
Ask-Ubuntu,439,9.08E-06
Ask-Ubuntu,440,4.54E-06
Ask-Ubuntu,444,1.36E-05
Ask-Ubuntu,447,1.36E-05
Ask-Ubuntu,448,9.08E-06
Ask-Ubuntu,450,4.54E-06
Ask-Ubuntu,451,4.54E-06
Ask-Ubuntu,452,1.36E-05
Ask-Ubuntu,453,4.54E-06
Ask-Ubuntu,457,1.82E-05
Ask-Ubuntu,459,9.08E-06
Ask-Ubuntu,460,4.54E-06
Ask-Ubuntu,461,4.54E-06
Ask-Ubuntu,464,4.54E-06
Ask-Ubuntu,467,4.54E-06
Ask-Ubuntu,468,4.54E-06
Ask-Ubuntu,471,9.08E-06
Ask-Ubuntu,472,4.54E-06
Ask-Ubuntu,473,4.54E-06
Ask-Ubuntu,481,4.54E-06
Ask-Ubuntu,482,9.08E-06
Ask-Ubuntu,483,9.08E-06
Ask-Ubuntu,485,4.54E-06
Ask-Ubuntu,487,4.54E-06
Ask-Ubuntu,489,4.54E-06
Ask-Ubuntu,490,9.08E-06
Ask-Ubuntu,492,9.08E-06
Ask-Ubuntu,497,4.54E-06
Ask-Ubuntu,498,4.54E-06
Ask-Ubuntu,500,4.54E-06
Ask-Ubuntu,501,9.08E-06
Ask-Ubuntu,504,4.54E-06
Ask-Ubuntu,507,1.36E-05
Ask-Ubuntu,509,4.54E-06
Ask-Ubuntu,516,9.08E-06
Ask-Ubuntu,517,4.54E-06
Ask-Ubuntu,520,4.54E-06
Ask-Ubuntu,521,9.08E-06
Ask-Ubuntu,524,4.54E-06
Ask-Ubuntu,526,9.08E-06
Ask-Ubuntu,527,4.54E-06
Ask-Ubuntu,530,4.54E-06
Ask-Ubuntu,532,4.54E-06
Ask-Ubuntu,537,4.54E-06
Ask-Ubuntu,540,4.54E-06
Ask-Ubuntu,542,1.36E-05
Ask-Ubuntu,543,4.54E-06
Ask-Ubuntu,545,4.54E-06
Ask-Ubuntu,547,4.54E-06
Ask-Ubuntu,548,4.54E-06
Ask-Ubuntu,550,4.54E-06
Ask-Ubuntu,551,4.54E-06
Ask-Ubuntu,552,4.54E-06
Ask-Ubuntu,554,4.54E-06
Ask-Ubuntu,558,9.08E-06
Ask-Ubuntu,562,4.54E-06
Ask-Ubuntu,563,4.54E-06
Ask-Ubuntu,564,4.54E-06
Ask-Ubuntu,565,1.36E-05
Ask-Ubuntu,567,4.54E-06
Ask-Ubuntu,569,4.54E-06
Ask-Ubuntu,570,9.08E-06
Ask-Ubuntu,571,4.54E-06
Ask-Ubuntu,572,4.54E-06
Ask-Ubuntu,574,4.54E-06
Ask-Ubuntu,576,4.54E-06
Ask-Ubuntu,577,4.54E-06
Ask-Ubuntu,580,9.08E-06
Ask-Ubuntu,581,4.54E-06
Ask-Ubuntu,583,9.08E-06
Ask-Ubuntu,584,4.54E-06
Ask-Ubuntu,585,9.08E-06
Ask-Ubuntu,586,9.08E-06
Ask-Ubuntu,588,4.54E-06
Ask-Ubuntu,589,4.54E-06
Ask-Ubuntu,590,4.54E-06
Ask-Ubuntu,593,4.54E-06
Ask-Ubuntu,595,4.54E-06
Ask-Ubuntu,596,4.54E-06
Ask-Ubuntu,597,4.54E-06
Ask-Ubuntu,600,1.82E-05
Ask-Ubuntu,601,4.54E-06
Ask-Ubuntu,606,4.54E-06
Ask-Ubuntu,608,4.54E-06
Ask-Ubuntu,610,4.54E-06
Ask-Ubuntu,611,9.08E-06
Ask-Ubuntu,614,4.54E-06
Ask-Ubuntu,616,4.54E-06
Ask-Ubuntu,618,4.54E-06
Ask-Ubuntu,620,4.54E-06
Ask-Ubuntu,624,4.54E-06
Ask-Ubuntu,625,4.54E-06
Ask-Ubuntu,629,4.54E-06
Ask-Ubuntu,634,4.54E-06
Ask-Ubuntu,636,4.54E-06
Ask-Ubuntu,639,4.54E-06
Ask-Ubuntu,642,4.54E-06
Ask-Ubuntu,645,4.54E-06
Ask-Ubuntu,646,4.54E-06
Ask-Ubuntu,647,4.54E-06
Ask-Ubuntu,650,4.54E-06
Ask-Ubuntu,652,9.08E-06
Ask-Ubuntu,657,9.08E-06
Ask-Ubuntu,662,4.54E-06
Ask-Ubuntu,666,4.54E-06
Ask-Ubuntu,667,4.54E-06
Ask-Ubuntu,669,4.54E-06
Ask-Ubuntu,670,4.54E-06
Ask-Ubuntu,671,4.54E-06
Ask-Ubuntu,674,4.54E-06
Ask-Ubuntu,676,4.54E-06
Ask-Ubuntu,680,9.08E-06
Ask-Ubuntu,689,4.54E-06
Ask-Ubuntu,693,4.54E-06
Ask-Ubuntu,700,4.54E-06
Ask-Ubuntu,702,4.54E-06
Ask-Ubuntu,703,4.54E-06
Ask-Ubuntu,704,9.08E-06
Ask-Ubuntu,710,9.08E-06
Ask-Ubuntu,713,4.54E-06
Ask-Ubuntu,714,9.08E-06
Ask-Ubuntu,718,4.54E-06
Ask-Ubuntu,719,4.54E-06
Ask-Ubuntu,720,4.54E-06
Ask-Ubuntu,723,9.08E-06
Ask-Ubuntu,724,9.08E-06
Ask-Ubuntu,725,4.54E-06
Ask-Ubuntu,728,4.54E-06
Ask-Ubuntu,732,4.54E-06
Ask-Ubuntu,740,4.54E-06
Ask-Ubuntu,742,4.54E-06
Ask-Ubuntu,743,9.08E-06
Ask-Ubuntu,744,4.54E-06
Ask-Ubuntu,753,4.54E-06
Ask-Ubuntu,757,4.54E-06
Ask-Ubuntu,759,4.54E-06
Ask-Ubuntu,767,4.54E-06
Ask-Ubuntu,768,4.54E-06
Ask-Ubuntu,769,4.54E-06
Ask-Ubuntu,777,4.54E-06
Ask-Ubuntu,782,4.54E-06
Ask-Ubuntu,786,4.54E-06
Ask-Ubuntu,787,4.54E-06
Ask-Ubuntu,794,4.54E-06
Ask-Ubuntu,798,4.54E-06
Ask-Ubuntu,800,4.54E-06
Ask-Ubuntu,801,9.08E-06
Ask-Ubuntu,805,4.54E-06
Ask-Ubuntu,809,4.54E-06
Ask-Ubuntu,811,4.54E-06
Ask-Ubuntu,813,4.54E-06
Ask-Ubuntu,834,4.54E-06
Ask-Ubuntu,835,4.54E-06
Ask-Ubuntu,837,4.54E-06
Ask-Ubuntu,839,4.54E-06
Ask-Ubuntu,843,4.54E-06
Ask-Ubuntu,848,4.54E-06
Ask-Ubuntu,853,4.54E-06
Ask-Ubuntu,857,9.08E-06
Ask-Ubuntu,862,4.54E-06
Ask-Ubuntu,867,9.08E-06
Ask-Ubuntu,869,4.54E-06
Ask-Ubuntu,870,4.54E-06
Ask-Ubuntu,876,4.54E-06
Ask-Ubuntu,888,4.54E-06
Ask-Ubuntu,892,4.54E-06
Ask-Ubuntu,893,9.08E-06
Ask-Ubuntu,907,4.54E-06
Ask-Ubuntu,910,4.54E-06
Ask-Ubuntu,919,9.08E-06
Ask-Ubuntu,920,4.54E-06
Ask-Ubuntu,924,4.54E-06
Ask-Ubuntu,938,4.54E-06
Ask-Ubuntu,940,4.54E-06
Ask-Ubuntu,942,4.54E-06
Ask-Ubuntu,947,4.54E-06
Ask-Ubuntu,948,4.54E-06
Ask-Ubuntu,958,4.54E-06
Ask-Ubuntu,969,4.54E-06
Ask-Ubuntu,970,4.54E-06
Ask-Ubuntu,974,4.54E-06
Ask-Ubuntu,979,4.54E-06
Ask-Ubuntu,986,4.54E-06
Ask-Ubuntu,991,4.54E-06
Ask-Ubuntu,1007,4.54E-06
Ask-Ubuntu,1011,4.54E-06
Ask-Ubuntu,1013,4.54E-06
Ask-Ubuntu,1021,4.54E-06
Ask-Ubuntu,1026,4.54E-06
Ask-Ubuntu,1045,4.54E-06
Ask-Ubuntu,1056,4.54E-06
Ask-Ubuntu,1057,4.54E-06
Ask-Ubuntu,1062,4.54E-06
Ask-Ubuntu,1083,4.54E-06
Ask-Ubuntu,1089,4.54E-06
Ask-Ubuntu,1095,4.54E-06
Ask-Ubuntu,1099,4.54E-06
Ask-Ubuntu,1118,4.54E-06
Ask-Ubuntu,1126,4.54E-06
Ask-Ubuntu,1128,4.54E-06
Ask-Ubuntu,1129,4.54E-06
Ask-Ubuntu,1136,4.54E-06
Ask-Ubuntu,1156,4.54E-06
Ask-Ubuntu,1160,9.08E-06
Ask-Ubuntu,1172,4.54E-06
Ask-Ubuntu,1173,4.54E-06
Ask-Ubuntu,1174,4.54E-06
Ask-Ubuntu,1180,4.54E-06
Ask-Ubuntu,1197,4.54E-06
Ask-Ubuntu,1200,4.54E-06
Ask-Ubuntu,1216,4.54E-06
Ask-Ubuntu,1229,4.54E-06
Ask-Ubuntu,1231,9.08E-06
Ask-Ubuntu,1255,9.08E-06
Ask-Ubuntu,1263,4.54E-06
Ask-Ubuntu,1276,9.08E-06
Ask-Ubuntu,1295,4.54E-06
Ask-Ubuntu,1309,4.54E-06
Ask-Ubuntu,1310,4.54E-06
Ask-Ubuntu,1326,4.54E-06
Ask-Ubuntu,1351,4.54E-06
Ask-Ubuntu,1353,4.54E-06
Ask-Ubuntu,1356,4.54E-06
Ask-Ubuntu,1366,4.54E-06
Ask-Ubuntu,1369,4.54E-06
Ask-Ubuntu,1378,4.54E-06
Ask-Ubuntu,1397,4.54E-06
Ask-Ubuntu,1404,4.54E-06
Ask-Ubuntu,1435,4.54E-06
Ask-Ubuntu,1463,4.54E-06
Ask-Ubuntu,1481,4.54E-06
Ask-Ubuntu,1484,4.54E-06
Ask-Ubuntu,1486,9.08E-06
Ask-Ubuntu,1506,4.54E-06
Ask-Ubuntu,1515,4.54E-06
Ask-Ubuntu,1516,4.54E-06
Ask-Ubuntu,1528,4.54E-06
Ask-Ubuntu,1531,4.54E-06
Ask-Ubuntu,1541,4.54E-06
Ask-Ubuntu,1553,4.54E-06
Ask-Ubuntu,1566,4.54E-06
Ask-Ubuntu,1568,4.54E-06
Ask-Ubuntu,1588,4.54E-06
Ask-Ubuntu,1602,4.54E-06
Ask-Ubuntu,1623,4.54E-06
Ask-Ubuntu,1626,4.54E-06
Ask-Ubuntu,1633,4.54E-06
Ask-Ubuntu,1641,4.54E-06
Ask-Ubuntu,1652,4.54E-06
Ask-Ubuntu,1682,4.54E-06
Ask-Ubuntu,1684,4.54E-06
Ask-Ubuntu,1780,4.54E-06
Ask-Ubuntu,1782,4.54E-06
Ask-Ubuntu,1822,4.54E-06
Ask-Ubuntu,1825,4.54E-06
Ask-Ubuntu,1837,4.54E-06
Ask-Ubuntu,1845,4.54E-06
Ask-Ubuntu,1858,4.54E-06
Ask-Ubuntu,1866,4.54E-06
Ask-Ubuntu,1899,4.54E-06
Ask-Ubuntu,1904,4.54E-06
Ask-Ubuntu,1910,4.54E-06
Ask-Ubuntu,1923,4.54E-06
Ask-Ubuntu,2044,4.54E-06
Ask-Ubuntu,2048,4.54E-06
Ask-Ubuntu,2052,4.54E-06
Ask-Ubuntu,2073,4.54E-06
Ask-Ubuntu,2080,4.54E-06
Ask-Ubuntu,2086,4.54E-06
Ask-Ubuntu,2122,4.54E-06
Ask-Ubuntu,2139,4.54E-06
Ask-Ubuntu,2166,4.54E-06
Ask-Ubuntu,2178,4.54E-06
Ask-Ubuntu,2204,4.54E-06
Ask-Ubuntu,2284,4.54E-06
Ask-Ubuntu,2309,4.54E-06
Ask-Ubuntu,2317,4.54E-06
Ask-Ubuntu,2335,4.54E-06
Ask-Ubuntu,2360,4.54E-06
Ask-Ubuntu,2375,4.54E-06
Ask-Ubuntu,2394,4.54E-06
Ask-Ubuntu,2414,4.54E-06
Ask-Ubuntu,2467,4.54E-06
Ask-Ubuntu,2536,4.54E-06
Ask-Ubuntu,2550,4.54E-06
Ask-Ubuntu,2561,4.54E-06
Ask-Ubuntu,2630,4.54E-06
Ask-Ubuntu,2642,4.54E-06
Ask-Ubuntu,2648,4.54E-06
Ask-Ubuntu,2700,4.54E-06
Ask-Ubuntu,2775,4.54E-06
Ask-Ubuntu,2784,4.54E-06
Ask-Ubuntu,2860,4.54E-06
Ask-Ubuntu,2911,4.54E-06
Ask-Ubuntu,2942,4.54E-06
Ask-Ubuntu,2972,4.54E-06
Ask-Ubuntu,2982,4.54E-06
Ask-Ubuntu,2987,4.54E-06
Ask-Ubuntu,2993,4.54E-06
Ask-Ubuntu,3044,4.54E-06
Ask-Ubuntu,3102,4.54E-06
Ask-Ubuntu,3120,4.54E-06
Ask-Ubuntu,3141,4.54E-06
Ask-Ubuntu,3156,4.54E-06
Ask-Ubuntu,3259,4.54E-06
Ask-Ubuntu,3273,4.54E-06
Ask-Ubuntu,3303,9.08E-06
Ask-Ubuntu,3316,4.54E-06
Ask-Ubuntu,3488,4.54E-06
Ask-Ubuntu,3492,4.54E-06
Ask-Ubuntu,3498,4.54E-06
Ask-Ubuntu,3605,4.54E-06
Ask-Ubuntu,3657,4.54E-06
Ask-Ubuntu,3659,4.54E-06
Ask-Ubuntu,3724,4.54E-06
Ask-Ubuntu,3789,4.54E-06
Ask-Ubuntu,3830,4.54E-06
Ask-Ubuntu,3841,4.54E-06
Ask-Ubuntu,4075,4.54E-06
Ask-Ubuntu,4152,4.54E-06
Ask-Ubuntu,4393,4.54E-06
Ask-Ubuntu,4451,4.54E-06
Ask-Ubuntu,4610,4.54E-06
Ask-Ubuntu,4750,4.54E-06
Ask-Ubuntu,4753,4.54E-06
Ask-Ubuntu,4836,4.54E-06
Ask-Ubuntu,4864,4.54E-06
Ask-Ubuntu,4904,4.54E-06
Ask-Ubuntu,4994,4.54E-06
Ask-Ubuntu,5156,4.54E-06
Ask-Ubuntu,5232,4.54E-06
Ask-Ubuntu,5299,4.54E-06
Ask-Ubuntu,5392,4.54E-06
Ask-Ubuntu,5434,4.54E-06
Ask-Ubuntu,5478,4.54E-06
Ask-Ubuntu,5855,4.54E-06
Ask-Ubuntu,5903,4.54E-06
Ask-Ubuntu,6260,4.54E-06
Ask-Ubuntu,6476,4.54E-06
Ask-Ubuntu,7014,4.54E-06
Ask-Ubuntu,7056,4.54E-06
Ask-Ubuntu,7416,4.54E-06
Ask-Ubuntu,7477,4.54E-06
Ask-Ubuntu,7555,4.54E-06
Ask-Ubuntu,7738,4.54E-06
Ask-Ubuntu,8831,4.54E-06
Ask-Ubuntu,8877,4.54E-06
Ask-Ubuntu,9114,4.54E-06
Ask-Ubuntu,9337,4.54E-06
Ask-Ubuntu,9515,4.54E-06
Ask-Ubuntu,9711,4.54E-06
Ask-Ubuntu,9718,4.54E-06
Ask-Ubuntu,10788,4.54E-06
Ask-Ubuntu,11408,4.54E-06
Ask-Ubuntu,11435,4.54E-06
Ask-Ubuntu,12492,4.54E-06
Ask-Ubuntu,12761,4.54E-06
Ask-Ubuntu,13543,4.54E-06
Ask-Ubuntu,19504,4.54E-06
Ask-Ubuntu,23589,4.54E-06
Comp Sci-1,1,0.142905584
Comp Sci-1,2,0.073091704
Comp Sci-1,3,0.057380755
Comp Sci-1,4,0.040426494
Comp Sci-1,5,0.03880642
Comp Sci-1,6,0.033041971
Comp Sci-1,7,0.030253937
Comp Sci-1,8,0.02603421
Comp Sci-1,9,0.024640193
Comp Sci-1,10,0.025016954
Comp Sci-1,11,0.022153568
Comp Sci-1,12,0.019139477
Comp Sci-1,13,0.01842363
Comp Sci-1,14,0.016954261
Comp Sci-1,15,0.015899329
Comp Sci-1,16,0.013827142
Comp Sci-1,17,0.014354608
Comp Sci-1,18,0.011830307
Comp Sci-1,19,0.012395449
Comp Sci-1,20,0.011830307
Comp Sci-1,21,0.010700023
Comp Sci-1,22,0.010097204
Comp Sci-1,23,0.009343682
Comp Sci-1,24,0.009381358
Comp Sci-1,25,0.009494386
Comp Sci-1,26,0.009230653
Comp Sci-1,27,0.008251074
Comp Sci-1,28,0.007949665
Comp Sci-1,29,0.008025017
Comp Sci-1,30,0.007271494
Comp Sci-1,31,0.006517972
Comp Sci-1,32,0.006894733
Comp Sci-1,33,0.005425364
Comp Sci-1,34,0.005425364
Comp Sci-1,35,0.005952829
Comp Sci-1,36,0.005500716
Comp Sci-1,37,0.005613744
Comp Sci-1,38,0.004332756
Comp Sci-1,39,0.00399367
Comp Sci-1,40,0.004709517
Comp Sci-1,41,0.00448346
Comp Sci-1,42,0.003579233
Comp Sci-1,43,0.003202472
Comp Sci-1,44,0.004182051
Comp Sci-1,45,0.003692261
Comp Sci-1,46,0.0033155
Comp Sci-1,47,0.003541557
Comp Sci-1,48,0.0033155
Comp Sci-1,49,0.002524301
Comp Sci-1,50,0.003051767
Comp Sci-1,51,0.00282571
Comp Sci-1,52,0.002411273
Comp Sci-1,53,0.002750358
Comp Sci-1,54,0.002788034
Comp Sci-1,55,0.002712682
Comp Sci-1,56,0.001846131
Comp Sci-1,57,0.002411273
Comp Sci-1,58,0.00214754
Comp Sci-1,59,0.002222892
Comp Sci-1,60,0.002185216
Comp Sci-1,61,0.002072187
Comp Sci-1,62,0.001921483
Comp Sci-1,63,0.001959159
Comp Sci-1,64,0.001695426
Comp Sci-1,65,0.001620074
Comp Sci-1,66,0.001507045
Comp Sci-1,67,0.001883807
Comp Sci-1,68,0.001770778
Comp Sci-1,69,0.001544722
Comp Sci-1,70,0.001996835
Comp Sci-1,71,0.001582398
Comp Sci-1,72,0.001318665
Comp Sci-1,73,0.001733102
Comp Sci-1,74,0.001921483
Comp Sci-1,75,0.001921483
Comp Sci-1,76,0.001808455
Comp Sci-1,77,0.001959159
Comp Sci-1,78,0.001280989
Comp Sci-1,79,0.00116796
Comp Sci-1,80,0.001280989
Comp Sci-1,81,0.001582398
Comp Sci-1,82,0.001469369
Comp Sci-1,83,0.001356341
Comp Sci-1,84,0.001205636
Comp Sci-1,85,0.00165775
Comp Sci-1,86,0.001130284
Comp Sci-1,87,0.001318665
Comp Sci-1,88,0.001243312
Comp Sci-1,89,0.001431693
Comp Sci-1,90,0.001092608
Comp Sci-1,91,0.00097958
Comp Sci-1,92,0.001318665
Comp Sci-1,93,0.00116796
Comp Sci-1,94,0.001092608
Comp Sci-1,95,0.00116796
Comp Sci-1,96,0.000715847
Comp Sci-1,97,0.00116796
Comp Sci-1,98,0.001318665
Comp Sci-1,99,0.001130284
Comp Sci-1,100,0.001243312
Comp Sci-1,101,0.001017256
Comp Sci-1,102,0.001130284
Comp Sci-1,103,0.001431693
Comp Sci-1,104,0.000904227
Comp Sci-1,105,0.001243312
Comp Sci-1,106,0.000791199
Comp Sci-1,107,0.000640494
Comp Sci-1,108,0.001243312
Comp Sci-1,109,0.000941903
Comp Sci-1,110,0.001054932
Comp Sci-1,111,0.000904227
Comp Sci-1,112,0.000904227
Comp Sci-1,113,0.000904227
Comp Sci-1,114,0.000715847
Comp Sci-1,115,0.00097958
Comp Sci-1,116,0.001356341
Comp Sci-1,117,0.000941903
Comp Sci-1,118,0.00097958
Comp Sci-1,119,0.00097958
Comp Sci-1,120,0.000866551
Comp Sci-1,121,0.001205636
Comp Sci-1,122,0.001092608
Comp Sci-1,123,0.00097958
Comp Sci-1,124,0.000828875
Comp Sci-1,125,0.000602818
Comp Sci-1,126,0.000715847
Comp Sci-1,127,0.00097958
Comp Sci-1,128,0.000791199
Comp Sci-1,129,0.000828875
Comp Sci-1,130,0.000904227
Comp Sci-1,131,0.000602818
Comp Sci-1,132,0.001054932
Comp Sci-1,133,0.000941903
Comp Sci-1,134,0.000828875
Comp Sci-1,135,0.000904227
Comp Sci-1,136,0.000565142
Comp Sci-1,137,0.001130284
Comp Sci-1,138,0.000828875
Comp Sci-1,139,0.000715847
Comp Sci-1,140,0.000452114
Comp Sci-1,141,0.000866551
Comp Sci-1,142,0.000565142
Comp Sci-1,143,0.000640494
Comp Sci-1,144,0.000452114
Comp Sci-1,145,0.000602818
Comp Sci-1,146,0.000602818
Comp Sci-1,147,0.000376761
Comp Sci-1,148,0.000791199
Comp Sci-1,149,0.000866551
Comp Sci-1,150,0.000791199
Comp Sci-1,151,0.000376761
Comp Sci-1,152,0.00097958
Comp Sci-1,153,0.00067817
Comp Sci-1,154,0.000565142
Comp Sci-1,155,0.000715847
Comp Sci-1,156,0.000527466
Comp Sci-1,157,0.000715847
Comp Sci-1,158,0.00067817
Comp Sci-1,159,0.00067817
Comp Sci-1,160,0.00048979
Comp Sci-1,161,0.00067817
Comp Sci-1,162,0.00097958
Comp Sci-1,163,0.000640494
Comp Sci-1,164,0.000527466
Comp Sci-1,165,0.000527466
Comp Sci-1,166,0.000715847
Comp Sci-1,167,0.000414437
Comp Sci-1,168,0.000602818
Comp Sci-1,169,0.00067817
Comp Sci-1,170,0.000565142
Comp Sci-1,171,0.000565142
Comp Sci-1,172,0.000565142
Comp Sci-1,173,0.000452114
Comp Sci-1,174,0.000527466
Comp Sci-1,175,0.000263733
Comp Sci-1,176,0.00048979
Comp Sci-1,177,0.000452114
Comp Sci-1,178,0.000565142
Comp Sci-1,179,0.000527466
Comp Sci-1,180,0.000828875
Comp Sci-1,181,0.000376761
Comp Sci-1,182,0.000602818
Comp Sci-1,183,0.000414437
Comp Sci-1,184,0.000339085
Comp Sci-1,185,0.000376761
Comp Sci-1,186,0.000339085
Comp Sci-1,187,0.000263733
Comp Sci-1,188,0.000376761
Comp Sci-1,189,0.000226057
Comp Sci-1,190,0.000565142
Comp Sci-1,191,0.000414437
Comp Sci-1,192,0.000339085
Comp Sci-1,193,0.000226057
Comp Sci-1,194,0.000414437
Comp Sci-1,195,0.000263733
Comp Sci-1,196,0.000376761
Comp Sci-1,197,0.000527466
Comp Sci-1,198,0.000150705
Comp Sci-1,199,0.000113028
Comp Sci-1,200,0.000565142
Comp Sci-1,201,0.000527466
Comp Sci-1,202,0.000376761
Comp Sci-1,203,0.000452114
Comp Sci-1,204,0.000376761
Comp Sci-1,205,0.000301409
Comp Sci-1,206,0.000339085
Comp Sci-1,207,0.000376761
Comp Sci-1,208,0.000226057
Comp Sci-1,209,0.000452114
Comp Sci-1,210,0.000339085
Comp Sci-1,211,0.000452114
Comp Sci-1,212,0.000376761
Comp Sci-1,213,0.000339085
Comp Sci-1,214,0.000301409
Comp Sci-1,215,0.000301409
Comp Sci-1,216,0.000339085
Comp Sci-1,217,0.000188381
Comp Sci-1,218,0.000414437
Comp Sci-1,219,0.000226057
Comp Sci-1,220,0.000301409
Comp Sci-1,221,0.000226057
Comp Sci-1,222,0.000452114
Comp Sci-1,223,0.000188381
Comp Sci-1,224,0.000188381
Comp Sci-1,225,0.000226057
Comp Sci-1,226,0.000150705
Comp Sci-1,227,0.000226057
Comp Sci-1,228,0.00048979
Comp Sci-1,229,0.000226057
Comp Sci-1,230,0.000188381
Comp Sci-1,231,7.54E-05
Comp Sci-1,232,0.000263733
Comp Sci-1,233,7.54E-05
Comp Sci-1,234,0.000301409
Comp Sci-1,235,0.000188381
Comp Sci-1,236,0.000188381
Comp Sci-1,237,0.000339085
Comp Sci-1,238,0.000150705
Comp Sci-1,239,0.000150705
Comp Sci-1,240,0.000113028
Comp Sci-1,241,3.77E-05
Comp Sci-1,242,0.000263733
Comp Sci-1,243,0.000150705
Comp Sci-1,244,7.54E-05
Comp Sci-1,245,0.000113028
Comp Sci-1,246,0.000188381
Comp Sci-1,247,0.000188381
Comp Sci-1,248,0.000150705
Comp Sci-1,249,0.000226057
Comp Sci-1,250,0.000150705
Comp Sci-1,251,0.000150705
Comp Sci-1,252,0.000113028
Comp Sci-1,253,0.000301409
Comp Sci-1,254,0.000113028
Comp Sci-1,255,0.000226057
Comp Sci-1,256,0.000226057
Comp Sci-1,257,3.77E-05
Comp Sci-1,258,3.77E-05
Comp Sci-1,259,0.000188381
Comp Sci-1,260,0.000113028
Comp Sci-1,261,0.000150705
Comp Sci-1,262,0.000188381
Comp Sci-1,263,0.000150705
Comp Sci-1,264,0.000113028
Comp Sci-1,266,0.000150705
Comp Sci-1,267,0.000188381
Comp Sci-1,268,7.54E-05
Comp Sci-1,269,0.000113028
Comp Sci-1,270,3.77E-05
Comp Sci-1,272,0.000113028
Comp Sci-1,273,3.77E-05
Comp Sci-1,274,7.54E-05
Comp Sci-1,275,3.77E-05
Comp Sci-1,276,7.54E-05
Comp Sci-1,278,3.77E-05
Comp Sci-1,279,3.77E-05
Comp Sci-1,280,3.77E-05
Comp Sci-1,281,0.000150705
Comp Sci-1,282,0.000188381
Comp Sci-1,283,3.77E-05
Comp Sci-1,284,0.000113028
Comp Sci-1,285,3.77E-05
Comp Sci-1,286,3.77E-05
Comp Sci-1,290,3.77E-05
Comp Sci-1,291,7.54E-05
Comp Sci-1,292,7.54E-05
Comp Sci-1,293,3.77E-05
Comp Sci-1,294,0.000113028
Comp Sci-1,295,0.000113028
Comp Sci-1,296,0.000113028
Comp Sci-1,297,7.54E-05
Comp Sci-1,299,0.000113028
Comp Sci-1,300,3.77E-05
Comp Sci-1,301,7.54E-05
Comp Sci-1,302,3.77E-05
Comp Sci-1,303,3.77E-05
Comp Sci-1,304,7.54E-05
Comp Sci-1,307,7.54E-05
Comp Sci-1,309,7.54E-05
Comp Sci-1,312,3.77E-05
Comp Sci-1,313,3.77E-05
Comp Sci-1,314,7.54E-05
Comp Sci-1,315,3.77E-05
Comp Sci-1,316,7.54E-05
Comp Sci-1,317,3.77E-05
Comp Sci-1,318,7.54E-05
Comp Sci-1,319,3.77E-05
Comp Sci-1,321,3.77E-05
Comp Sci-1,324,7.54E-05
Comp Sci-1,325,7.54E-05
Comp Sci-1,327,7.54E-05
Comp Sci-1,329,0.000150705
Comp Sci-1,330,7.54E-05
Comp Sci-1,331,3.77E-05
Comp Sci-1,333,3.77E-05
Comp Sci-1,336,3.77E-05
Comp Sci-1,337,0.000113028
Comp Sci-1,338,3.77E-05
Comp Sci-1,339,7.54E-05
Comp Sci-1,343,7.54E-05
Comp Sci-1,346,3.77E-05
Comp Sci-1,347,3.77E-05
Comp Sci-1,350,7.54E-05
Comp Sci-1,351,3.77E-05
Comp Sci-1,352,3.77E-05
Comp Sci-1,354,3.77E-05
Comp Sci-1,357,3.77E-05
Comp Sci-1,360,3.77E-05
Comp Sci-1,361,3.77E-05
Comp Sci-1,364,7.54E-05
Comp Sci-1,371,3.77E-05
Comp Sci-1,373,3.77E-05
Comp Sci-1,374,3.77E-05
Comp Sci-1,376,7.54E-05
Comp Sci-1,377,7.54E-05
Comp Sci-1,380,3.77E-05
Comp Sci-1,384,3.77E-05
Comp Sci-1,385,7.54E-05
Comp Sci-1,386,3.77E-05
Comp Sci-1,387,7.54E-05
Comp Sci-1,388,3.77E-05
Comp Sci-1,391,3.77E-05
Comp Sci-1,392,3.77E-05
Comp Sci-1,393,3.77E-05
Comp Sci-1,396,3.77E-05
Comp Sci-1,400,3.77E-05
Comp Sci-1,402,3.77E-05
Comp Sci-1,412,3.77E-05
Comp Sci-1,414,3.77E-05
Comp Sci-1,417,3.77E-05
Comp Sci-1,418,7.54E-05
Comp Sci-1,420,3.77E-05
Comp Sci-1,424,3.77E-05
Comp Sci-1,432,3.77E-05
Comp Sci-1,448,3.77E-05
Comp Sci-1,471,3.77E-05
Comp Sci-1,521,3.77E-05
Comp Sci-1,653,3.77E-05
Comp Sci-1,842,3.77E-05

==> data/interaction_count_reduced.csv <==
Ask-Ubuntu Stack Exchange,1,0.433716788,43.37167881
Ask-Ubuntu Stack Exchange,2,0.162657409,16.26574093
Ask-Ubuntu Stack Exchange,3,0.094116579,9.411657931
Ask-Ubuntu Stack Exchange,4,0.061207542,6.120754203
Ask-Ubuntu Stack Exchange,5,0.042670115,4.267011549
Ask-Ubuntu Stack Exchange,6,0.031924307,3.19243074
Ask-Ubuntu Stack Exchange,7,0.023837724,2.383772378
Ask-Ubuntu Stack Exchange,8,0.018065482,1.806548227
Ask-Ubuntu Stack Exchange,9,0.015288272,1.528827173
Ask-Ubuntu Stack Exchange,10,0.012025503,1.202550314
Ask-Ubuntu Stack Exchange,11,0.009488803,0.948880267
Ask-Ubuntu Stack Exchange,12,0.008581218,0.858121753
Ask-Ubuntu Stack Exchange,13,0.007192612,0.719261226
Ask-Ubuntu Stack Exchange,14,0.005758628,0.575862773
Ask-Ubuntu Stack Exchange,15,0.005400132,0.54001316
Ask-Ubuntu Stack Exchange,16,0.004592381,0.459238082
Ask-Ubuntu Stack Exchange,17,0.004129512,0.41295124
Ask-Ubuntu Stack Exchange,18,0.003562272,0.356227169
Ask-Ubuntu Stack Exchange,19,0.003190162,0.319016178
Ask-Ubuntu Stack Exchange,20,0.002790824,0.279082431
Comp Sci-1 Coursera MOOC,1,0.142905584,14.29055836
Comp Sci-1 Coursera MOOC,2,0.073091704,7.309170371
Comp Sci-1 Coursera MOOC,3,0.057380755,5.738075503
Comp Sci-1 Coursera MOOC,4,0.040426494,4.042649386
Comp Sci-1 Coursera MOOC,5,0.03880642,3.880642001
Comp Sci-1 Coursera MOOC,6,0.033041971,3.304197122
Comp Sci-1 Coursera MOOC,7,0.030253937,3.025393716
Comp Sci-1 Coursera MOOC,8,0.02603421,2.603420993
Comp Sci-1 Coursera MOOC,9,0.024640193,2.46401929
Comp Sci-1 Coursera MOOC,10,0.025016954,2.501695426
Comp Sci-1 Coursera MOOC,11,0.022153568,2.215356793
Comp Sci-1 Coursera MOOC,12,0.019139477,1.913947706
Comp Sci-1 Coursera MOOC,13,0.01842363,1.842363047
Comp Sci-1 Coursera MOOC,14,0.016954261,1.695426117
Comp Sci-1 Coursera MOOC,15,0.015899329,1.589932936
Comp Sci-1 Coursera MOOC,16,0.013827142,1.382714189
Comp Sci-1 Coursera MOOC,17,0.014354608,1.435460779
Comp Sci-1 Coursera MOOC,18,0.011830307,1.183030668
Comp Sci-1 Coursera MOOC,19,0.012395449,1.239544872
Comp Sci-1 Coursera MOOC,20,0.011830307,1.183030668

==> data/m2.txt <==
5	0.07	0.17	0.13	0.16	0.05
10	0.15	0.22	0.17	0.32	0.08
15	0.23	0.38	0.31	0.91	0.14
20	0.38	0.64	0.45	1.89	0.20

==> data/memory.txt <==
y-axis: Memory (in GB)
No.Of Interactions (x10^4), ours, wsdm, ours(8x parallel), fema, blda 
5	0.07	0.17	0.13	0.16	0.05	
10	0.15	0.22	0.17	0.32	0.08
15	0.23	0.38	0.31	0.91	0.14
20	0.38	0.64	0.45	1.89	0.20

==> data/parameter_sensitivity.txt <==
Dataset, R, K, discount, AUC

1	10	50	0.5	0.8332
1	15	50	0.5	0.8410
1	20	50	0.5	0.8523
1	25	50	0.5	0.8576
1	30	50	0.5	0.8578

1	20	30	0.5	0.8421
1	20	40	0.5	0.8508
1	20	50	0.5	0.8523
1	20	60	0.5	0.8538
1	20	70	0.5	0.8501

1	20	50	0.2	0.8217
1	20	50	0.3	0.8468
1	20	50	0.4	0.8449
1	20	50	0.5	0.8523
1	20	50	0.6	0.8424




2	10	50	0.5	0.8012
2	15	50	0.5	0.8136
2	20	50	0.5	0.8178
2	25	50	0.5	0.8154
2	30	50	0.5	0.8203

2	20	30	0.5	0.7994
2	20	40	0.5	0.8143
2	20	50	0.5	0.8178
2	20	60	0.5	0.8192
2	20	70	0.5	0.8156

2	20	50	0.2	0.7938
2	20	50	0.3	0.8156
2	20	50	0.4	0.8081
2	20	50	0.5	0.8178
2	20	50	0.6	0.8132




3	10	50	0.5	0.8680
3	15	50	0.5	0.8745
3	20	50	0.5	0.8898
3	25	50	0.5 0.8864
3	30	50	0.5	0.8902

3	20	30	0.5	0.8567
3	20	40	0.5	0.8713
3	20	50	0.5	0.8898
3	20	60	0.5	0.8876
3	20	70	0.5	0.8922

3	20	50	0.2	0.8567
3	20	50	0.3	0.8754
3	20	50	0.4	0.8842
3	20	50	0.5	0.8898
3	20	50	0.6	0.8936


4	10	50	0.5	0.8427
4	15	50	0.5	0.8592
4	20	50	0.5	0.8610
4	25	50	0.5 0.8624
4	30	50	0.5	0.8618

4	20	30	0.5	0.8467
4	20	40	0.5	0.8583
4	20	50	0.5	0.8610
4	20	60	0.5	0.8622
4	20	70	0.5	0.8597

4	20	50	0.2	0.8312
4	20	50	0.3	0.8563
4	20	50	0.4	0.8607
4	20	50	0.5	0.8610
4	20	50	0.6	0.8632


5	10	50	0.5	0.8311
5	15	50	0.5	0.8438
5	20	50	0.5	0.8582
5	25	50	0.5 0.8605
5	30	50	0.5	0.8593

5	20	30	0.5	0.8328
5	20	40	0.5	0.8596
5	20	50	0.5	0.8582
5	20	60	0.5	0.8616
5	20	70	0.5	0.8597

5	20	50	0.2	0.8293
5	20	50	0.3	0.8506
5	20	50	0.4	0.8597
5	20	50	0.5	0.8582
5	20	50	0.6	0.8528


6	10	50	0.5	0.8184
6	15	50	0.5	0.8240
6	20	50	0.5	0.8396
6	25	50	0.5 0.8418
6	30	50	0.5	0.8403

6	20	30	0.5	0.8118
6	20	40	0.5	0.8233
6	20	50	0.5	0.8396
6	20	60	0.5	0.8417
6	20	70	0.5	0.8436

6	20	50	0.2	0.8188
6	20	50	0.3	0.8217
6	20	50	0.4	0.8329
6	20	50	0.5	0.8396
6	20	50	0.6	0.8471


==> data/ps.txt <==
1	10	50	0.5	0.8332
1	15	50	0.5	0.8410
1	20	50	0.5	0.8523
1	25	50	0.5	0.8576
1	30	50	0.5	0.8578
1	20	30	0.5	0.8421
1	20	40	0.5	0.8508
1	20	50	0.5	0.8523
1	20	60	0.5	0.8538
1	20	70	0.5	0.8501
1	20	50	0.2	0.8217
1	20	50	0.3	0.8468
1	20	50	0.4	0.8449
1	20	50	0.5	0.8523
1	20	50	0.6	0.8424
2	10	50	0.5	0.8012
2	15	50	0.5	0.8136
2	20	50	0.5	0.8178
2	25	50	0.5	0.8154
2	30	50	0.5	0.8203
2	20	30	0.5	0.7994
2	20	40	0.5	0.8143
2	20	50	0.5	0.8178
2	20	60	0.5	0.8192
2	20	70	0.5	0.8156
2	20	50	0.2	0.7938
2	20	50	0.3	0.8156
2	20	50	0.4	0.8081
2	20	50	0.5	0.8178
2	20	50	0.6	0.8132
3	10	50	0.5	0.8680
3	15	50	0.5	0.8745
3	20	50	0.5	0.8898
3	25	50	0.5	0.8864
3	30	50	0.5	0.8902
3	20	30	0.5	0.8567
3	20	40	0.5	0.8713
3	20	50	0.5	0.8898
3	20	60	0.5	0.8876
3	20	70	0.5	0.8922
3	20	50	0.2	0.8567
3	20	50	0.3	0.8754
3	20	50	0.4	0.8842
3	20	50	0.5	0.8898
3	20	50	0.6	0.8936
4	10	50	0.5	0.8427
4	15	50	0.5	0.8592
4	20	50	0.5	0.8610
4	25	50	0.5	0.8624
4	30	50	0.5	0.8618
4	20	30	0.5	0.8467
4	20	40	0.5	0.8583
4	20	50	0.5	0.8610
4	20	60	0.5	0.8622
4	20	70	0.5	0.8597
4	20	50	0.2	0.8312
4	20	50	0.3	0.8563
4	20	50	0.4	0.8607
4	20	50	0.5	0.8610
4	20	50	0.6	0.8632
5	10	50	0.5	0.8311
5	15	50	0.5	0.8438
5	20	50	0.5	0.8582
5	25	50	0.5	0.8605
5	30	50	0.5	0.8593
5	20	30	0.5	0.8328
5	20	40	0.5	0.8596
5	20	50	0.5	0.8582
5	20	60	0.5	0.8616
5	20	70	0.5	0.8597
5	20	50	0.2	0.8293
5	20	50	0.3	0.8506
5	20	50	0.4	0.8597
5	20	50	0.5	0.8582
5	20	50	0.6	0.8528
6	10	50	0.5	0.8184
6	15	50	0.5	0.8240
6	20	50	0.5	0.8396
6	25	50	0.5	0.8418
6	30	50	0.5	0.8403
6	20	30	0.5	0.8118
6	20	40	0.5	0.8233
6	20	50	0.5	0.8396
6	20	60	0.5	0.8417
6	20	70	0.5	0.8436
6	20	50	0.2	0.8188
6	20	50	0.3	0.8217
6	20	50	0.4	0.8329
6	20	50	0.5	0.8396
6	20	50	0.6	0.8471


==> data/t2.txt <==
5	0.20	0.23	0.07	0.23	0.06
10	0.37	0.30	0.14	0.52	0.11
15	0.61	0.42	0.26	0.97	0.16
20	0.78	0.56	0.36	1.73	0.25

==> data/temporal_presence.csv <==
Ask-Ubuntu,1,0.716983187,0,-0.144491028
Ask-Ubuntu,2,0.130038799,0.301029996,-0.885927049
Ask-Ubuntu,3,0.050788465,0.477121255,-1.294234916
Ask-Ubuntu,4,0.027513444,0.602059991,-1.56045505
Ask-Ubuntu,5,0.017053525,0.698970004,-1.768185842
Ask-Ubuntu,6,0.011639779,0.77815125,-1.934055248
Ask-Ubuntu,7,0.008485921,0.84509804,-2.071301011
Ask-Ubuntu,8,0.006221496,0.903089987,-2.206105163
Ask-Ubuntu,9,0.004810201,0.954242509,-2.317836753
Ask-Ubuntu,10,0.003988837,1,-2.399153743
Ask-Ubuntu,11,0.003344451,1.041392685,-2.47567513
Ask-Ubuntu,12,0.002568466,1.079181246,-2.590326187
Ask-Ubuntu,13,0.001937694,1.113943352,-2.712714743
Ask-Ubuntu,14,0.001869625,1.146128036,-2.728245402
Ask-Ubuntu,15,0.001424909,1.176091259,-2.84621297
Ask-Ubuntu,16,0.001338688,1.204119983,-2.873320602
Ask-Ubuntu,17,0.001061875,1.230448921,-2.97392676
Ask-Ubuntu,18,0.000866744,1.255272505,-3.062109251
Ask-Ubuntu,19,0.000848592,1.278753601,-3.071301011
Ask-Ubuntu,20,0.000662537,1.301029996,-3.178789762
Ask-Ubuntu,21,0.00058993,1.322219295,-3.229199265
Ask-Ubuntu,22,0.000499172,1.342422681,-3.301749933
Ask-Ubuntu,23,0.000499172,1.361727836,-3.301749933
Ask-Ubuntu,24,0.000490096,1.380211242,-3.309718862
Ask-Ubuntu,25,0.000390262,1.397940009,-3.408644167
Ask-Ubuntu,26,0.0003948,1.414973348,-3.403623365
Ask-Ubuntu,27,0.000317655,1.431363764,-3.498044578
Ask-Ubuntu,28,0.000281351,1.447158031,-3.550750928
Ask-Ubuntu,29,0.000285889,1.462397998,-3.543802068
Ask-Ubuntu,30,0.00021782,1.477121255,-3.66190138
Ask-Ubuntu,31,0.000190593,1.491361694,-3.719893327
Ask-Ubuntu,32,0.000172441,1.505149978,-3.763359021
Ask-Ubuntu,33,0.000195131,1.51851394,-3.709674162
Ask-Ubuntu,34,0.000195131,1.531478917,-3.709674162
Ask-Ubuntu,35,0.000127062,1.544068044,-3.895984586
Ask-Ubuntu,36,0.000117986,1.556302501,-3.92816927
Ask-Ubuntu,37,0.00010891,1.568201724,-3.962931376
Ask-Ubuntu,38,0.000113448,1.579783597,-3.945202609
Ask-Ubuntu,39,9.98E-05,1.591064607,-4.000719937
Ask-Ubuntu,40,5.90E-05,1.602059991,-4.229199265
Ask-Ubuntu,41,9.53E-05,1.612783857,-4.020923323
Ask-Ubuntu,42,8.17E-05,1.62324929,-4.087870113
Ask-Ubuntu,43,4.99E-05,1.633468456,-4.301749933
Ask-Ubuntu,44,5.90E-05,1.643452676,-4.229199265
Ask-Ubuntu,45,0.000117986,1.653212514,-3.92816927
Ask-Ubuntu,46,7.71E-05,1.662757832,-4.112693696
Ask-Ubuntu,47,4.99E-05,1.672097858,-4.301749933
Ask-Ubuntu,48,4.54E-05,1.681241237,-4.343142618
Ask-Ubuntu,49,6.35E-05,1.69019608,-4.197014582
Ask-Ubuntu,50,8.62E-05,1.698970004,-4.064389017
Ask-Ubuntu,51,4.54E-05,1.707570176,-4.343142618
Ask-Ubuntu,52,4.54E-05,1.716003344,-4.343142618
Ask-Ubuntu,53,2.72E-05,1.72427587,-4.564991367
Ask-Ubuntu,54,3.18E-05,1.73239376,-4.498044578
Ask-Ubuntu,55,5.45E-05,1.740362689,-4.263961372
Ask-Ubuntu,56,2.27E-05,1.748188027,-4.644172613
Ask-Ubuntu,57,2.72E-05,1.755874856,-4.564991367
Ask-Ubuntu,58,1.82E-05,1.763427994,-4.741082626
Ask-Ubuntu,59,2.27E-05,1.770852012,-4.644172613
Ask-Ubuntu,60,2.72E-05,1.77815125,-4.564991367
Ask-Ubuntu,61,1.82E-05,1.785329835,-4.741082626
Ask-Ubuntu,62,1.82E-05,1.792391689,-4.741082626
Ask-Ubuntu,63,2.27E-05,1.799340549,-4.644172613
Ask-Ubuntu,64,4.54E-06,1.806179974,-5.343142618
Ask-Ubuntu,65,4.54E-06,1.812913357,-5.343142618
Ask-Ubuntu,67,9.08E-06,1.826074803,-5.042112622
Ask-Ubuntu,68,9.08E-06,1.832508913,-5.042112622
Ask-Ubuntu,69,9.08E-06,1.838849091,-5.042112622
Ask-Ubuntu,70,9.08E-06,1.84509804,-5.042112622
Ask-Ubuntu,71,4.54E-06,1.851258349,-5.343142618
Ask-Ubuntu,72,4.54E-06,1.857332496,-5.343142618
Ask-Ubuntu,73,9.08E-06,1.86332286,-5.042112622
Ask-Ubuntu,75,4.54E-06,1.875061263,-5.343142618
Ask-Ubuntu,76,9.08E-06,1.880813592,-5.042112622
Ask-Ubuntu,77,4.54E-06,1.886490725,-5.343142618
Ask-Ubuntu,78,9.08E-06,1.892094603,-5.042112622
Ask-Ubuntu,79,4.54E-06,1.897627091,-5.343142618
Ask-Ubuntu,84,4.54E-06,1.924279286,-5.343142618
Comp Sci-1,1,0.462700625,0,-0.334699913
Comp Sci-1,2,0.178471856,0.301029996,-0.74843026
Comp Sci-1,3,0.10315726,0.477121255,-0.986500201
Comp Sci-1,4,0.060244141,0.602059991,-1.220085181
Comp Sci-1,5,0.041406073,0.698970004,-1.382935952
Comp Sci-1,6,0.029726471,0.77815125,-1.526856642
Comp Sci-1,7,0.023999699,0.84509804,-1.619794213
Comp Sci-1,8,0.020156733,0.903089987,-1.695579863
Comp Sci-1,9,0.015748625,0.954242509,-1.802757363
Comp Sci-1,10,0.012847562,1,-1.891179266
Comp Sci-1,11,0.011340517,1.041392685,-1.945367149
Comp Sci-1,12,0.009569739,1.079181246,-2.019099928
Comp Sci-1,13,0.007610579,1.113943352,-2.118582275
Comp Sci-1,14,0.006103534,1.146128036,-2.21441863
Comp Sci-1,15,0.004935574,1.176091259,-2.306662349
Comp Sci-1,16,0.004408108,1.204119983,-2.355747783
Comp Sci-1,17,0.002750358,1.230448921,-2.560610785
Comp Sci-1,18,0.001620074,1.255272505,-2.790465189
Comp Sci-1,19,0.001130284,1.278753601,-2.94681239
Comp Sci-1,20,0.000866551,1.301029996,-3.062205809
Comp Sci-1,21,0.000376761,1.322219295,-3.423933645
Comp Sci-1,22,0.000301409,1.342422681,-3.520843658
Comp Sci-1,23,0.000188381,1.361727836,-3.724963641
Comp Sci-1,24,0.000188381,1.380211242,-3.724963641
Comp Sci-1,25,3.77E-05,1.397940009,-4.423933645
Comp Sci-1,26,3.77E-05,1.414973348,-4.423933645
Comp Sci-1,27,3.77E-05,1.431363764,-4.423933645
Comp Sci-1,33,3.77E-05,1.51851394,-4.423933645

==> data/temporal_presence_reduced.csv <==
Ask-Ubuntu,1,0.716983187,0,-0.144491028,71.6983187
Ask-Ubuntu,2,0.130038799,0.301029996,-0.885927049,13.00387993
Ask-Ubuntu,3,0.050788465,0.477121255,-1.294234916,5.078846459
Ask-Ubuntu,4,0.027513444,0.602059991,-1.56045505,2.75134436
Ask-Ubuntu,5,0.017053525,0.698970004,-1.768185842,1.705352483
Ask-Ubuntu,6,0.011639779,0.77815125,-1.934055248,1.163977946
Ask-Ubuntu,7,0.008485921,0.84509804,-2.071301011,0.848592109
Ask-Ubuntu,8,0.006221496,0.903089987,-2.206105163,0.622149615
Ask-Ubuntu,9,0.004810201,0.954242509,-2.317836753,0.481020126
Ask-Ubuntu,10,0.003988837,1,-2.399153743,0.39888367
Ask-Ubuntu,11,0.003344451,1.041392685,-2.47567513,0.334445125
Ask-Ubuntu,12,0.002568466,1.079181246,-2.590326187,0.256846595
Ask-Ubuntu,13,0.001937694,1.113943352,-2.712714743,0.193769428
Ask-Ubuntu,14,0.001869625,1.146128036,-2.728245402,0.186962539
Ask-Ubuntu,15,0.001424909,1.176091259,-2.84621297,0.142490867
Ask-Ubuntu,16,0.001338688,1.204119983,-2.873320602,0.133868809
Ask-Ubuntu,17,0.001061875,1.230448921,-2.97392676,0.106187462
Ask-Ubuntu,18,0.000866744,1.255272505,-3.062109251,0.086674381
Ask-Ubuntu,19,0.000848592,1.278753601,-3.071301011,0.084859211
Ask-Ubuntu,20,0.000662537,1.301029996,-3.178789762,0.066253715
Comp Sci-1,1,0.462700625,0,-0.334699913,46.27006254
Comp Sci-1,2,0.178471856,0.301029996,-0.74843026,17.84718559
Comp Sci-1,3,0.10315726,0.477121255,-0.986500201,10.31572602
Comp Sci-1,4,0.060244141,0.602059991,-1.220085181,6.024414136
Comp Sci-1,5,0.041406073,0.698970004,-1.382935952,4.140607339
Comp Sci-1,6,0.029726471,0.77815125,-1.526856642,2.972647125
Comp Sci-1,7,0.023999699,0.84509804,-1.619794213,2.399969859
Comp Sci-1,8,0.020156733,0.903089987,-1.695579863,2.015673273
Comp Sci-1,9,0.015748625,0.954242509,-1.802757363,1.574862482
Comp Sci-1,10,0.012847562,1,-1.891179266,1.284756235
Comp Sci-1,11,0.011340517,1.041392685,-1.945367149,1.134051692
Comp Sci-1,12,0.009569739,1.079181246,-2.019099928,0.956973853
Comp Sci-1,13,0.007610579,1.113943352,-2.118582275,0.761057946
Comp Sci-1,14,0.006103534,1.146128036,-2.21441863,0.610353402
Comp Sci-1,15,0.004935574,1.176091259,-2.306662349,0.493557381
Comp Sci-1,16,0.004408108,1.204119983,-2.355747783,0.44081079
Comp Sci-1,17,0.002750358,1.230448921,-2.560610785,0.275035792
Comp Sci-1,18,0.001620074,1.255272505,-2.790465189,0.162007385
Comp Sci-1,19,0.001130284,1.278753601,-2.94681239,0.113028408
Comp Sci-1,20,0.000866551,1.301029996,-3.062205809,0.086655113
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,

==> data/time.txt <==
y-axis:Time in (10^4 seconds)
No.Of Interactions (x10^4), 
Interactions	CMAP	LadFG	CMAP8	FEMA	BLDA 
5	0.20	0.23	0.07	0.23	0.06	
10	0.37	0.30	0.14	0.52	0.11
15	0.61	0.42	0.26	0.97	0.16
20	0.78	0.56	0.36	1.73	0.25
